Macro-Average: Rare Types Are Important Too

While traditional corpus-level evaluation metrics for machine translation (MT) correlate well with fluency, they struggle to reflect adequacy. Model-based MT metrics trained on segment-level human judgments have emerged as an attractive replacement due to strong correlation results. These models, however, require potentially expensive re-training for new domains and languages. Furthermore, their decisions are inherently non-transparent and appear to reflect unwelcome biases. We explore the simple type-based classifier metric, MacroF1, and study its applicability to MT evaluation. We find that MacroF1 is competitive on direct assessment, and outperforms others in indicating downstream cross-lingual information retrieval task performance. Further, we show that MacroF1 can be used to effectively compare supervised and unsupervised neural machine translation, and reveal significant qualitative differences in the methods' outputs.

==> res/newstest2019-enzh.brackets.sample.txt <==
SRC: Macedonian President Gjorge Ivanov, an opponent of the plebiscite on the name change, has said he will disregard the vote.
REF: 马其顿总统奥尔基·伊万诺夫 (Gjorge Ivanov) 是此次更名公民投票的反对者，他表示不会参与投票。

SRC: However, supporters of the referendum, including Prime Minister Zoran Zaev, argue that the name change is simply the price to pay to join the EU and NATO.
REF: 然而，包括总理佐兰·扎埃夫 (Zoran Zaev) 在内的公投支持者们认为，更名不过是加入欧盟 (EU) 和北大西洋公约组织 (NATO) 所要付出的必然代价。

SRC: The Rev. David Johnson, Father Johnson's son and successor at St. Martin's, proudly called the carillon "the poor people's bells."
REF: 约翰逊教父的儿子，圣马丁教堂的继承人大卫·约翰逊 (David Johnson) 牧师傲慢地将钟琴称为“穷人的铃声”。

SRC: Mr. Merriweather said that St. Martin's did not replace him.
REF: 梅利韦瑟 (Merriweather) 称圣马丁教堂并没有找人取代他的位置。

SRC: In an exclusive interview with Fast Company, Berners-Lee joked that the intent behind Inrupt is "world domination."
REF: 在一次接受《快公司》(Fast Company) 的独家采访中，伯纳斯-李开玩笑称，Inrupt 背后的意图就是“统治世界”。

SRC: Amy Chozick, a writer at large for The Times covering business, politics and media, is the author of the memoir "Chasing Hillary."
REF: 艾米·柯西克 (Amy Chozick) 是《泰晤士报》商业、政治和媒体板块的特约编辑，也是回忆录《追逐希拉里》(Chasing Hillary) 的作者。

SRC: The Assembly Commission, which is currently drafting legislation to introduce the name changes, said: "The final decision on any descriptors of what Assembly Members are called will of course be a matter for the members themselves."
REF: 议会委员会 (Assembly Commission) 目前正在对名称变更起草法律，他说：“关于委员会成员最终决定选择用什么名字，这是他们自己的事情。”
